Fortran MPI Checkerboard Code for SU(3) Lattice Gauge Theory I

We document Fortran MPI checkerboard code for Markov Chain Monte Carlo simulations of pure SU(3) lattice gauge theory with the Wilson action on a D-dimensional double-layered torus. This includes the usual torus with periodic boundary conditions as an optional case. We use Cabibbo-Marinari heatbath checkerboard updating. Parallelization on sublattices is implemented in all D directions and can be restricted to less than D directions. The parallelization techniques of this paper can be used for any model with interactions of link variables defined on plaquettes.

==> CODE/verbatim.txt <==
\begin{tiny} \begin{verbatim}
\end{verbatim} \end{tiny} 

